An extended polygonal finite element method for large deformation fracture analysis

The modeling of large deformation fracture mechanics has been a challenging problem regarding the accuracy of numerical methods and their ability to deal with considerable changes in deformations of meshes where having the presence of cracks. This paper further investigates the extended finite element method (XFEM) for the simulation of large strain fracture for hyper-elastic materials, in particular rubber ones. A crucial idea is to use a polygonal mesh to represent space of the present numerical technique in advance, and then a local refinement of structured meshes at the vicinity of the discontinuities is additionally established. Due to differences in the size and type of elements at the boundaries of those two regions, hanging nodes produced in the modified mesh are considered as normal nodes in an arbitrarily polygonal element. Conforming these special elements becomes straightforward by the flexible use of basis functions over polygonal elements. Results of this study are shown through several numerical examples to prove its efficiency and accuracy through comparison with former achievements.

==> case1.dat <==
%% LaTeX2e file `case1.dat'
%% generated by the `filecontents' environment
%% from source `manuscript' on 2017/01/26.
%%
1 5.244285E+00 4.839016E+00 5.371340E+00
2 2.519284E+00 3.563226E+00 1.684569E+00
3 1.069308E+00 3.089041E+00 5.774019E-01
4 5.503399E-01 2.501418E+00 2.868926E-01
5 2.644095E-01 1.859363E+00 1.148007E-01
6 2.288813E-01 1.762564E+00 4.455019E-02
7 4.448946E-02 1.377672E+00 1.185058E-02
8 8.056898E-02 1.021629E+00 8.062716E-04
9 4.991128E-01 7.291072E-01 1.953562E-04
10 2.611349E-01 5.240755E-01 8.571285E-05
11 1.330914E-01 3.823312E-01 2.870020E-05
12 3.579737E-01 2.914453E-01 6.182636E-06
13 1.167195E-01 1.969726E-01 2.006140E-06
14 5.676684E-03 1.710890E-01 4.311336E-07
15 1.088088E-01 1.131938E-01 2.042550E-07
16 2.888784E-02 8.545014E-02 5.792111E-08
17 3.180394E-02 7.589782E-02 1.666065E-08
18 2.869580E-01 6.376664E-02 8.246406E-09
19 7.046778E-02 5.354799E-02 3.983458E-09
20 4.691874E-03 4.753252E-02 2.239610E-09
21 3.276280E-01 4.177094E-02 9.542224E-10
22 1.157583E-01 3.265972E-02 1.836528E-10
23 1.204998E-01 3.043991E-02 6.256576E-11
24 3.355238E-01 2.378662E-02 2.753543E-11
25 4.614004E-01 2.120056E-02 7.835625E-12
26 4.150224E-01 1.703744E-02 3.192173E-12
27 1.183725E-02 1.295269E-02 1.035656E-12
28 2.168237E-02 1.133411E-02 3.980664E-14
29 3.902488E-01 9.624403E-03 7.195890E-16
30 2.391999E-01 7.375846E-03 1.019760E-15
31 1.511242E-01 5.753701E-03 8.758426E-16
32 1.438110E-03 5.215598E-03 0.000000E+00
33 5.700197E-01 3.935132E-03 0.000000E+00
34 3.050587E-01 3.349892E-03 0.000000E+00
35 1.276306E-01 2.705307E-03 0.000000E+00
36 2.668608E-01 2.617275E-03 0.000000E+00
37 2.948407E-01 1.902811E-03 0.000000E+00
38 2.794859E-01 1.570035E-03 0.000000E+00
39 5.746640E-02 1.169765E-03 0.000000E+00
40 1.370058E-02 9.665273E-04 0.000000E+00
41 3.831274E-01 8.687533E-04 0.000000E+00
42 8.083995E-02 6.904781E-04 0.000000E+00
43 1.079245E-01 5.976602E-04 0.000000E+00
44 3.453428E-01 5.417640E-04 0.000000E+00
45 4.806473E-03 3.579532E-04 0.000000E+00
46 4.004925E-03 3.209401E-04 0.000000E+00
47 6.843180E-03 2.712111E-04 0.000000E+00
48 2.396500E-01 2.540747E-04 0.000000E+00
49 3.413914E-01 2.024555E-04 0.000000E+00
50 4.086654E-01 1.759920E-04 0.000000E+00






==> rho00a.dat <==
%% LaTeX2e file `rho00a.dat'
%% generated by the `filecontents' environment
%% from source `manuscript' on 2016/07/13.
%%
1e-1 159 92 82 73 20
1e-2 31 107 135 101 139
1e-3 17 128 110 87 11
1e-4 7 14 14 7 14


